Cost-Asymmetric Memory Hard Password Hashing

In the past decade, billions of user passwords have been exposed to the dangerous threat of offline password cracking attacks. An offline attacker who has stolen the cryptographic hash of a user's password can check as many password guesses as s/he likes limited only by the resources that s/he is willing to invest to crack the password. Pepper and key-stretching are two techniques that have been proposed to deter an offline attacker by increasing guessing costs. Pepper ensures that the cost of rejecting an incorrect password guess is higher than the (expected) cost of verifying a correct password guess. This is useful because most of the offline attacker's guesses will be incorrect. Unfortunately, as we observe the traditional peppering defense seems to be incompatible with modern memory hard key-stretching algorithms such as Argon2 or Scrypt. We introduce an alternative to pepper which we call Cost-Asymmetric Memory Hard Password Authentication which benefits from the same cost-asymmetry as the classical peppering defense i.e., the cost of rejecting an incorrect password guess is larger than the expected cost to authenticate a correct password guess. When configured properly we prove that our mechanism can only reduce the percentage of user passwords that are cracked by a rational offline attacker whose goal is to maximize (expected) profit i.e., the total value of cracked passwords minus the total guessing costs. We evaluate the effectiveness of our mechanism on empirical password datasets against a rational offline attacker. Our empirical analysis shows that our mechanism can reduce significantly the percentage of user passwords that are cracked by a rational attacker by up to 10%.

==> newfig/sr/benchmark/bfield_benchmark.dat <==
100 0
200 0
300 0.00478358
400 0.00478358
500 0.00478358
600 0.00478358
700 0.00478358
800 0.00609593
900 0.00609593
1000 0.00712917
2000 0.0114229
3000 0.0165873
4000 0.0216444
5000 0.0257533
6000 0.0286072
7000 0.0327254
8000 0.0363722
9000 0.0384997
10000 0.0415163
20000 0.0644619
30000 0.0813209
40000 0.0943723
50000 0.108217
60000 0.121211
70000 0.128728
80000 0.138443
90000 0.138443
100000 0.152204
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/benchmark/brazzers_benchmark.dat <==
100 0
200 0.00578534
300 0.0137238
400 0.0137238
500 0.0137238
600 0.0137238
700 0.0137238
800 0.0149771
900 0.0149771
1000 0.016038
2000 0.0225191
3000 0.0296268
4000 0.0333065
5000 0.0404326
6000 0.0493229
7000 0.0558342
8000 0.0598553
9000 0.0654516
10000 0.0699989
20000 0.104983
30000 0.13016
40000 0.148909
50000 0.163617
60000 0.17754
70000 0.190031
80000 0.196643
90000 0.204344
100000 0.213903
200000 0.289936
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/benchmark/clixsense_benchmark.dat <==
100 0
200 0.00804399
300 0.00804399
400 0.00804399
500 0.00804399
600 0.00804399
700 0.00952608
800 0.00952608
900 0.00952608
1000 0.00952608
2000 0.0144223
3000 0.016411
4000 0.016977
5000 0.01815
6000 0.0193491
7000 0.0205464
8000 0.022127
9000 0.0233954
10000 0.0247101
20000 0.036103
30000 0.0571434
40000 0.0680886
50000 0.0762995
60000 0.0848776
70000 0.09134
80000 0.0957179
90000 0.100746
100000 0.106895
200000 0.141145
300000 0.163091
400000 0.189961
500000 0.212537
600000 0.250351
700000 0.250351
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/benchmark/csdn_benchmark.dat <==
100 0.0815293
200 0.0941303
300 0.0972393
400 0.102345
500 0.102345
600 0.102345
700 0.102345
800 0.102345
900 0.103433
1000 0.104361
2000 0.11558
3000 0.124096
4000 0.126476
5000 0.128995
6000 0.13077
7000 0.132127
8000 0.133858
9000 0.135077
10000 0.136779
20000 0.145678
30000 0.155153
40000 0.165871
50000 0.176211
60000 0.18526
70000 0.195813
80000 0.202746
90000 0.209153
100000 0.213568
200000 0.234931
300000 0.245973
400000 0.256977
500000 0.263588
600000 0.272536
700000 0.278681
800000 0.286753
900000 0.286753
1e+06 0.298409
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/benchmark/linkedin_benchmark.dat <==
100 0
200 0.00651741
300 0.00651741
400 0.00651741
500 0.00651741
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00770788
1000 0.00878875
2000 0.0119224
3000 0.0135105
4000 0.015896
5000 0.0193232
6000 0.0207479
7000 0.0225388
8000 0.0251684
9000 0.0300855
10000 0.0347614
20000 0.0521605
30000 0.0640544
40000 0.0733375
50000 0.0810903
60000 0.0878507
70000 0.0935429
80000 0.0982889
90000 0.102759
100000 0.106998
200000 0.135169
300000 0.152669
400000 0.165844
500000 0.176361
600000 0.185214
700000 0.193035
800000 0.200108
900000 0.207282
1e+06 0.21421
2e+06 0.262645
3e+06 0.290858
4e+06 0.312803
5e+06 0.327521
6e+06 0.339633
7e+06 0.350537
8e+06 0.363815
9e+06 0.368907
1e+07 0.380797
2e+07 0.45729
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/benchmark/neopets_benchmark.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0.000696166
3000 0.00104874
4000 0.0022269
5000 0.00247015
6000 0.00299796
7000 0.0045024
8000 0.00596924
9000 0.00763433
10000 0.00937271
20000 0.0263875
30000 0.0404195
40000 0.0507388
50000 0.0608442
60000 0.0700353
70000 0.0784601
80000 0.085313
90000 0.0918545
100000 0.0973567
200000 0.138242
300000 0.166848
400000 0.190541
500000 0.210897
600000 0.226555
700000 0.240676
800000 0.2538
900000 0.264682
1e+06 0.274303
2e+06 0.340816
3e+06 0.380463
4e+06 0.421439
5e+06 0.446323
6e+06 0.462304
7e+06 0.507293
8e+06 0.507293
9e+06 0.541604
1e+07 0.592617
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/benchmark/rockyou_benchmark.dat <==
100 0
200 0.00891714
300 0.00891714
400 0.00891714
500 0.0136978
600 0.0155216
700 0.0170537
800 0.0170537
900 0.0170537
1000 0.0180748
2000 0.0210209
3000 0.0292784
4000 0.0372556
5000 0.0441965
6000 0.0502635
7000 0.0580044
8000 0.062747
9000 0.0684736
10000 0.0730609
20000 0.108266
30000 0.131422
40000 0.147652
50000 0.16009
60000 0.169655
70000 0.178761
80000 0.186142
90000 0.193021
100000 0.199288
200000 0.242927
300000 0.274245
400000 0.297863
500000 0.317303
600000 0.332299
700000 0.346126
800000 0.357055
900000 0.369611
1e+06 0.376634
2e+06 0.435957
3e+06 0.479167
4e+06 0.495924
5e+06 0.518411
6e+06 0.554284
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/benchmark/webhost_benchmark.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0.00163194
800 0.00163194
900 0.00163194
1000 0.00163194
2000 0.00843459
3000 0.0111343
4000 0.0136115
5000 0.0162806
6000 0.0173264
7000 0.0179501
8000 0.0191437
9000 0.0204199
10000 0.0213568
20000 0.0267428
30000 0.0301661
40000 0.0333998
50000 0.0357216
60000 0.0378055
70000 0.0398116
80000 0.0416642
90000 0.0434272
100000 0.0450905
200000 0.057093
300000 0.0659573
400000 0.0735293
500000 0.0798716
600000 0.086192
700000 0.0931002
800000 0.0973816
900000 0.102542
1e+06 0.10912
2e+06 0.158503
3e+06 0.231178
4e+06 0.286106
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/benchmark/yahoo_benchmark.dat <==
100 0.0108687
200 0.0108687
300 0.0108687
400 0.0108687
500 0.0130193
600 0.0130193
700 0.0130193
800 0.0130193
900 0.0130193
1000 0.0130193
2000 0.0188513
3000 0.0211013
4000 0.0240261
5000 0.0273839
6000 0.0301789
7000 0.0346581
8000 0.0387449
9000 0.0413373
10000 0.044151
20000 0.0656943
30000 0.0803341
40000 0.09181
50000 0.101412
60000 0.109265
70000 0.116352
80000 0.122769
90000 0.127819
100000 0.132373
200000 0.16559
300000 0.187903
400000 0.206915
500000 0.224601
600000 0.239523
700000 0.251187
800000 0.263239
900000 0.273606
1e+06 0.282625
2e+06 0.342187
3e+06 0.373372
4e+06 0.396265
5e+06 0.411368
6e+06 0.430698
7e+06 0.443029
8e+06 0.458349
9e+06 0.458349
1e+07 0.478853
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/biteopt_m3/bfield_biteopt_m3.dat <==
100 0
200 0
300 0
400 0.00229014
500 0.00378757
600 0.00396326
700 0.00408657
800 0.00416937
900 0.00478358
1000 0.00478358
2000 0.00776903
3000 0.010834
4000 0.0144543
5000 0.0179941
6000 0.0212944
7000 0.0240891
8000 0.0264411
9000 0.0284599
10000 0.0307482
20000 0.048851
30000 0.0643033
40000 0.0753908
50000 0.085363
60000 0.0943723
70000 0.101639
80000 0.108217
90000 0.116373
100000 0.121211
200000 0.166305
300000 0.20821
400000 0.285046
500000 0.309541
600000 0.961962
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/biteopt_m3/brazzers_biteopt_m3.dat <==
100 0
200 0
300 0.00444781
400 0.00916822
500 0.0117484
600 0.0117731
700 0.0125361
800 0.0126736
900 0.013183
1000 0.0137238
2000 0.017019
3000 0.0225191
4000 0.0278447
5000 0.0309704
6000 0.0333065
7000 0.0382487
8000 0.0433574
9000 0.0487712
10000 0.0531079
20000 0.0830568
30000 0.104625
40000 0.121539
50000 0.134351
60000 0.146865
70000 0.157196
80000 0.166949
90000 0.174587
100000 0.182187
200000 0.23547
300000 0.281521
400000 0.329662
500000 0.399415
600000 0.443041
700000 0.469394
800000 0.971114
900000 0.980758
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/biteopt_m3/clixsense_biteopt_m3.dat <==
100 0
200 0.00306413
300 0.00644136
400 0.00680558
500 0.00804399
600 0.00804399
700 0.00804399
800 0.00804399
900 0.00804399
1000 0.00804399
2000 0.0115035
3000 0.0137436
4000 0.0154251
5000 0.016411
6000 0.016977
7000 0.0177179
8000 0.01815
9000 0.0189788
10000 0.0200756
20000 0.0282516
30000 0.0360639
40000 0.0507053
50000 0.0605346
60000 0.0675963
70000 0.0735369
80000 0.0790562
90000 0.084088
100000 0.0884457
200000 0.118524
300000 0.139494
400000 0.154165
500000 0.169044
600000 0.183168
700000 0.19944
800000 0.206315
900000 0.226271
1e+06 0.23745
2e+06 0.345077
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/biteopt_m3/csdn_biteopt_m3.dat <==
100 0.069653
200 0.0841189
300 0.0911017
400 0.0941303
500 0.0975825
600 0.0995783
700 0.100671
800 0.100867
900 0.101024
1000 0.101898
2000 0.10765
3000 0.114889
4000 0.120879
5000 0.124095
6000 0.126476
7000 0.128086
8000 0.129585
9000 0.130733
10000 0.131707
20000 0.139902
30000 0.145523
40000 0.15163
50000 0.158544
60000 0.165871
70000 0.172782
80000 0.178969
90000 0.18526
100000 0.192042
200000 0.222859
300000 0.234533
400000 0.242752
500000 0.249147
600000 0.255126
700000 0.260079
800000 0.264977
900000 0.269281
1e+06 0.272536
2e+06 0.311662
3e+06 0.350805
4e+06 0.42152
5e+06 0.442817
6e+06 0.971662
7e+06 0.996983
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/biteopt_m3/linkedin_biteopt_m3.dat <==
100 0
200 0
300 0.00319506
400 0.00527482
500 0.0055327
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00651741
1000 0.00651741
2000 0.0094225
3000 0.0111822
4000 0.0127242
5000 0.0140857
6000 0.0155884
7000 0.0173748
8000 0.0191043
9000 0.0204312
10000 0.0217348
20000 0.0418777
30000 0.052052
40000 0.0604616
50000 0.0672974
60000 0.0731098
70000 0.0786207
80000 0.0834654
90000 0.0876431
100000 0.0916112
200000 0.118408
300000 0.135051
400000 0.14742
500000 0.157325
600000 0.165701
700000 0.173087
800000 0.179417
900000 0.185055
1e+06 0.190384
2e+06 0.233747
3e+06 0.262645
4e+06 0.28265
5e+06 0.298161
6e+06 0.31065
7e+06 0.321841
8e+06 0.331331
9e+06 0.339339
1e+07 0.346674
2e+07 0.400074
3e+07 0.444728
4e+07 0.502119
5e+07 0.535817


==> newfig/sr/biteopt_m3/neopets_biteopt_m3.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0
3000 0.00053019
4000 0.000696166
5000 0.00141266
6000 0.00198582
7000 0.00226672
8000 0.0025337
9000 0.00283654
10000 0.00361759
20000 0.0145975
30000 0.026259
40000 0.0359822
50000 0.0435514
60000 0.0505946
70000 0.0570431
80000 0.0639372
90000 0.0699673
100000 0.0756729
200000 0.11323
300000 0.138167
400000 0.157693
500000 0.174855
600000 0.190541
700000 0.204122
800000 0.216009
900000 0.226547
1e+06 0.236332
2e+06 0.300449
3e+06 0.339542
4e+06 0.368399
5e+06 0.392128
6e+06 0.411414
7e+06 0.42935
8e+06 0.446323
9e+06 0.462304
1e+07 0.47612
2e+07 0.592617
3e+07 0.685279
4e+07 0.989752
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/biteopt_m3/rockyou_biteopt_m3.dat <==
100 0
200 0.00394012
300 0.00728479
400 0.00891714
500 0.00891714
600 0.00891714
700 0.0116796
800 0.0129133
900 0.0150422
1000 0.0152423
2000 0.0180748
3000 0.0206945
4000 0.026345
5000 0.0313456
6000 0.0370952
7000 0.0418002
8000 0.0462678
9000 0.0500541
10000 0.0537356
20000 0.0859972
30000 0.108135
40000 0.124544
50000 0.137347
60000 0.147546
70000 0.156286
80000 0.163723
90000 0.169655
100000 0.175763
200000 0.216718
300000 0.242772
400000 0.263727
500000 0.282427
600000 0.297515
700000 0.310818
800000 0.322023
900000 0.332142
1e+06 0.341211
2e+06 0.40151
3e+06 0.435957
4e+06 0.459908
5e+06 0.479167
6e+06 0.495924
7e+06 0.512025
8e+06 0.531453
9e+06 0.541333
1e+07 0.554284
2e+07 0.983602
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/biteopt_m3/webhost_biteopt_m3.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0.00063385
2000 0.00341236
3000 0.00757074
4000 0.0097501
5000 0.011439
6000 0.0132879
7000 0.0149351
8000 0.016231
9000 0.0169538
10000 0.0176665
20000 0.0228647
30000 0.0263042
40000 0.0289424
50000 0.0312925
60000 0.033314
70000 0.0349433
80000 0.0364702
90000 0.0377742
100000 0.0390105
200000 0.0494994
300000 0.0568195
400000 0.0630448
500000 0.0684141
600000 0.0732447
700000 0.077889
800000 0.082136
900000 0.0861078
1e+06 0.0900211
2e+06 0.122964
3e+06 0.154743
4e+06 0.183203
5e+06 0.21764
6e+06 0.251221
7e+06 0.271583
8e+06 0.286106
9e+06 0.340804
1e+07 0.380161
2e+07 0.993764
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/biteopt_m3/yahoo_biteopt_m3.dat <==
100 0
200 0.0084141
300 0.0108687
400 0.0108687
500 0.0108687
600 0.0108687
700 0.0116079
800 0.0117846
900 0.0119216
1000 0.0125257
2000 0.0153574
3000 0.0183991
4000 0.0196878
5000 0.0211013
6000 0.0238869
7000 0.0261588
8000 0.0277018
9000 0.0301789
10000 0.0329717
20000 0.0512667
30000 0.0653188
40000 0.0755569
50000 0.0841708
60000 0.091697
70000 0.0983393
80000 0.104203
90000 0.109231
100000 0.114133
200000 0.145456
300000 0.165584
400000 0.180896
500000 0.194253
600000 0.206824
700000 0.218795
800000 0.229488
900000 0.238933
1e+06 0.247374
2e+06 0.306499
3e+06 0.34015
4e+06 0.362827
5e+06 0.379706
6e+06 0.3942
7e+06 0.406184
8e+06 0.415568
9e+06 0.424133
1e+07 0.434987
2e+07 0.491609
3e+07 0.540423
4e+07 0.575013
5e+07 0.978693
6e+07 0.989266
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/bfield_costeven_m2.dat <==
100 0
200 0
300 0.00478358
400 0.00478358
500 0.00478358
600 0.00478358
700 0.00478358
800 0.00478358
900 0.00478358
1000 0.00478358
2000 0.00869104
3000 0.0128758
4000 0.0165873
5000 0.0201251
6000 0.0234965
7000 0.026319
8000 0.0286072
9000 0.0314648
10000 0.0351338
20000 0.0523089
30000 0.0685542
40000 0.0813209
50000 0.0909361
60000 0.103023
70000 0.108217
80000 0.121211
90000 0.121211
100000 0.128728
200000 0.20821
300000 0.309541
400000 0.309541
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/brazzers_costeven_m2.dat <==
100 0
200 0
300 0.0104061
400 0.0137238
500 0.0137238
600 0.0137238
700 0.0137238
800 0.0137238
900 0.0137238
1000 0.0137238
2000 0.0177396
3000 0.0262334
4000 0.0296268
5000 0.0328085
6000 0.0371774
7000 0.042871
8000 0.0493229
9000 0.0540506
10000 0.0577886
20000 0.0889387
30000 0.112455
40000 0.13016
50000 0.142382
60000 0.155892
70000 0.168527
80000 0.17754
90000 0.183258
100000 0.196643
200000 0.25956
300000 0.343495
400000 0.343495
500000 0.469394
600000 0.469394
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/clixsense_costeven_m2.dat <==
100 0
200 0.00804399
300 0.00804399
400 0.00804399
500 0.00804399
600 0.00804399
700 0.00804399
800 0.00804399
900 0.00952608
1000 0.00952608
2000 0.0122055
3000 0.0148619
4000 0.016411
5000 0.016977
6000 0.01815
7000 0.01815
8000 0.0193491
9000 0.0202607
10000 0.0214958
20000 0.0305449
30000 0.0474189
40000 0.0571434
50000 0.0651753
60000 0.0726253
70000 0.0784313
80000 0.0848776
90000 0.0885648
100000 0.0941972
200000 0.127521
300000 0.146955
400000 0.163091
500000 0.189961
600000 0.189961
700000 0.212537
800000 0.250351
900000 0.250351
1e+06 0.250351
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/csdn_costeven_m2.dat <==
100 0.069653
200 0.0886932
300 0.0941303
400 0.0972393
500 0.100007
600 0.102345
700 0.102345
800 0.102345
900 0.102345
1000 0.102345
2000 0.108983
3000 0.118053
4000 0.124096
5000 0.126245
6000 0.127699
7000 0.129515
8000 0.13077
9000 0.132001
10000 0.132844
20000 0.141388
30000 0.147644
40000 0.155153
50000 0.163597
60000 0.171292
70000 0.178531
80000 0.18526
90000 0.193585
100000 0.199721
200000 0.226261
300000 0.238783
400000 0.245973
500000 0.2543
600000 0.260079
700000 0.263588
800000 0.272536
900000 0.278681
1e+06 0.278681
2e+06 0.350805
3e+06 0.442817
4e+06 0.442817
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/linkedin_costeven_m2.dat <==
100 0
200 0
300 0.00651741
400 0.00651741
500 0.00651741
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00651741
1000 0.00651741
2000 0.00964885
3000 0.0124127
4000 0.0135105
5000 0.015896
6000 0.0165762
7000 0.0197073
8000 0.0207479
9000 0.021832
10000 0.0242957
20000 0.0448664
30000 0.0563707
40000 0.0640544
50000 0.0712629
60000 0.0775211
70000 0.0829209
80000 0.0878507
90000 0.0921052
100000 0.0959543
200000 0.123254
300000 0.140041
400000 0.152669
500000 0.16276
600000 0.171495
700000 0.17878
800000 0.185214
900000 0.191146
1e+06 0.196632
2e+06 0.242036
3e+06 0.271142
4e+06 0.290858
5e+06 0.306562
6e+06 0.31972
7e+06 0.330324
8e+06 0.339633
9e+06 0.350537
1e+07 0.359047
2e+07 0.418346
3e+07 0.45729
4e+07 0.556152
5e+07 0.556152
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/neopets_costeven_m2.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0.000696166
3000 0.000696166
4000 0.00104874
5000 0.00196669
6000 0.00247015
7000 0.00247015
8000 0.00299796
9000 0.00421393
10000 0.00545427
20000 0.0171894
30000 0.0301741
40000 0.0404195
50000 0.0480124
60000 0.0556228
70000 0.0633351
80000 0.0700353
90000 0.076541
100000 0.0820822
200000 0.12044
300000 0.145737
400000 0.166848
500000 0.185033
600000 0.200999
700000 0.214712
800000 0.226555
900000 0.237476
1e+06 0.247524
2e+06 0.311975
3e+06 0.353562
4e+06 0.380463
5e+06 0.411414
6e+06 0.432896
7e+06 0.446323
8e+06 0.462304
9e+06 0.481992
1e+07 0.507293
2e+07 0.685279
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/rockyou_costeven_m2.dat <==
100 0
200 0.00891714
300 0.00891714
400 0.00891714
500 0.00891714
600 0.0136978
700 0.0136978
800 0.0155216
900 0.0170537
1000 0.0170537
2000 0.0187411
3000 0.0228467
4000 0.0292784
5000 0.0355069
6000 0.0415924
7000 0.0456902
8000 0.0502635
9000 0.0544395
10000 0.0602011
20000 0.0922153
30000 0.115552
40000 0.131365
50000 0.144053
60000 0.154308
70000 0.162906
80000 0.169655
90000 0.176672
100000 0.182658
200000 0.223874
300000 0.251114
400000 0.274245
500000 0.29268
600000 0.307838
700000 0.320838
800000 0.332299
900000 0.343686
1e+06 0.351361
2e+06 0.414735
3e+06 0.444607
4e+06 0.479167
5e+06 0.495924
6e+06 0.518411
7e+06 0.554284
8e+06 0.554284
9e+06 0.554284
1e+07 0.635479
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/webhost_costeven_m2.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0.00163194
1000 0.00163194
2000 0.00550125
3000 0.00843459
4000 0.0111343
5000 0.0125853
6000 0.015462
7000 0.0164691
8000 0.0173264
9000 0.0179501
10000 0.0186355
20000 0.0238525
30000 0.0277062
40000 0.0301661
50000 0.0327262
60000 0.0346243
70000 0.0363621
80000 0.0378055
90000 0.039197
100000 0.0407008
200000 0.0516332
300000 0.0594963
400000 0.0659573
500000 0.0719456
600000 0.0769104
700000 0.082136
800000 0.086192
900000 0.0911616
1e+06 0.0952231
2e+06 0.136786
3e+06 0.174769
4e+06 0.197143
5e+06 0.231178
6e+06 0.286106
7e+06 0.286106
8e+06 0.410139
9e+06 0.410139
1e+07 0.410139
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m2/yahoo_costeven_m2.dat <==
100 0
200 0.0108687
300 0.0108687
400 0.0108687
500 0.0108687
600 0.0108687
700 0.0130193
800 0.0130193
900 0.0130193
1000 0.0130193
2000 0.0176949
3000 0.0188513
4000 0.0211013
5000 0.0227682
6000 0.0261427
7000 0.0277626
8000 0.0301789
9000 0.0333985
10000 0.0362478
20000 0.0552305
30000 0.0694656
40000 0.0803341
50000 0.0895409
60000 0.0971115
70000 0.103762
80000 0.109265
90000 0.114898
100000 0.119732
200000 0.15143
300000 0.17157
400000 0.187903
500000 0.202288
600000 0.216292
700000 0.228826
800000 0.239523
900000 0.248364
1e+06 0.257426
2e+06 0.317681
3e+06 0.348817
4e+06 0.373372
5e+06 0.38977
6e+06 0.403423
7e+06 0.420317
8e+06 0.430698
9e+06 0.443029
1e+07 0.443029
2e+07 0.50975
3e+07 0.575013
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/bfield_costeven_m3.dat <==
1000 0.00478358
2000 0.00801638
3000 0.0114229
4000 0.0144543
5000 0.0187203
6000 0.0216444
7000 0.0243523
8000 0.0265019
9000 0.0286072
10000 0.0311765
20000 0.0495678
30000 0.0644619
40000 0.0770087
50000 0.0875204
60000 0.0943723
70000 0.103023
80000 0.108217
90000 0.121211
100000 0.121211
200000 0.171834
300000 0.20821
400000 0.309541
500000 0.309541
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/brazzers_costeven_m3.dat <==
1000 0.0137238
2000 0.017019
3000 0.0225191
4000 0.0282558
5000 0.0311641
6000 0.0333065
7000 0.0386435
8000 0.044135
9000 0.0493229
10000 0.0532025
20000 0.0834213
30000 0.104983
40000 0.122132
50000 0.134351
60000 0.148909
70000 0.159675
80000 0.168527
90000 0.17754
100000 0.183258
200000 0.23972
300000 0.289936
400000 0.343495
500000 0.469394
600000 0.469394
700000 0.469394
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/clixsense_costeven_m3.dat <==
1000 0.00804399
2000 0.0122055
3000 0.0144223
4000 0.0157145
5000 0.016411
6000 0.016977
7000 0.01815
8000 0.01815
9000 0.0193491
10000 0.020114
20000 0.0282516
30000 0.036103
40000 0.0533865
50000 0.0609337
60000 0.0680886
70000 0.073577
80000 0.079414
90000 0.0848776
100000 0.0885648
200000 0.120337
300000 0.141145
400000 0.154165
500000 0.174386
600000 0.189961
700000 0.212537
800000 0.212537
900000 0.250351
1e+06 0.250351
2e+06 0.345077
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/csdn_costeven_m3.dat <==
1000 0.102345
2000 0.108346
3000 0.11558
4000 0.121595
5000 0.125227
6000 0.126476
7000 0.128269
8000 0.129843
9000 0.13077
10000 0.131872
20000 0.140365
30000 0.145678
40000 0.151868
50000 0.158594
60000 0.165871
70000 0.173114
80000 0.179381
90000 0.18526
100000 0.19277
200000 0.223182
300000 0.234931
400000 0.242937
500000 0.249772
600000 0.256977
700000 0.260079
800000 0.267609
900000 0.272536
1e+06 0.272536
2e+06 0.316727
3e+06 0.350805
4e+06 0.442817
5e+06 0.442817
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/linkedin_costeven_m3.dat <==
1000 0.00651741
2000 0.00964885
3000 0.0119224
4000 0.0128476
5000 0.0150421
6000 0.015896
7000 0.01872
8000 0.0198925
9000 0.0207479
10000 0.021832
20000 0.0420166
30000 0.0521605
40000 0.0605637
50000 0.0673347
60000 0.0733375
70000 0.0787477
80000 0.0834928
90000 0.0878507
100000 0.0916713
200000 0.11843
300000 0.135169
400000 0.147514
500000 0.157384
600000 0.165844
700000 0.173174
800000 0.179438
900000 0.185214
1e+06 0.1905
2e+06 0.233747
3e+06 0.262645
4e+06 0.283553
5e+06 0.299074
6e+06 0.31065
7e+06 0.322219
8e+06 0.333285
9e+06 0.339633
1e+07 0.346674
2e+07 0.407337
3e+07 0.45729
4e+07 0.512786
5e+07 0.556152
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/neopets_costeven_m3.dat <==
1000 0
2000 0
3000 0.000696166
4000 0.000696166
5000 0.00169523
6000 0.0022269
7000 0.00247015
8000 0.00265837
9000 0.00299796
10000 0.00361759
20000 0.0147712
30000 0.0263875
40000 0.0361831
50000 0.0435609
60000 0.0507388
70000 0.0570431
80000 0.0639372
90000 0.0700353
100000 0.0756868
200000 0.113284
300000 0.138242
400000 0.157932
500000 0.174907
600000 0.190541
700000 0.204411
800000 0.216259
900000 0.226555
1e+06 0.236399
2e+06 0.302019
3e+06 0.340816
4e+06 0.368564
5e+06 0.394461
6e+06 0.411414
7e+06 0.432896
8e+06 0.446323
9e+06 0.462304
1e+07 0.481992
2e+07 0.592617
3e+07 0.685279
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/rockyou_costeven_m3.dat <==
1000 0.0170537
2000 0.0180748
3000 0.0210209
4000 0.0265629
5000 0.0317175
6000 0.0372556
7000 0.0418002
8000 0.0465879
9000 0.0502635
10000 0.0537356
20000 0.0861968
30000 0.108266
40000 0.124566
50000 0.137413
60000 0.147652
70000 0.156374
80000 0.163743
90000 0.169655
100000 0.175763
200000 0.216978
300000 0.242927
400000 0.263727
500000 0.282439
600000 0.297863
700000 0.310818
800000 0.322603
900000 0.332299
1e+06 0.341211
2e+06 0.403311
3e+06 0.435957
4e+06 0.465732
5e+06 0.479167
6e+06 0.495924
7e+06 0.518411
8e+06 0.554284
9e+06 0.554284
1e+07 0.554284
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/webhost_costeven_m3.dat <==
1000 0.00163194
2000 0.00341236
3000 0.00843459
4000 0.0104222
5000 0.011439
6000 0.0136115
7000 0.0156775
8000 0.0164691
9000 0.0173264
10000 0.0179501
20000 0.022888
30000 0.0267428
40000 0.0290049
50000 0.0313256
60000 0.0333998
70000 0.0350256
80000 0.0365257
90000 0.0378055
100000 0.0390105
200000 0.0495997
300000 0.0568195
400000 0.0631584
500000 0.0686115
600000 0.0735293
700000 0.077889
800000 0.082136
900000 0.086192
1e+06 0.0911616
2e+06 0.122964
3e+06 0.158503
4e+06 0.197143
5e+06 0.231178
6e+06 0.286106
7e+06 0.286106
8e+06 0.286106
9e+06 0.410139
1e+07 0.410139
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m3/yahoo_costeven_m3.dat <==
1000 0.0130193
2000 0.0163026
3000 0.0188513
4000 0.0196878
5000 0.0211013
6000 0.0240261
7000 0.0267775
8000 0.0277626
9000 0.0301789
10000 0.0333985
20000 0.0512667
30000 0.0656943
40000 0.0755799
50000 0.0842074
60000 0.09181
70000 0.0986101
80000 0.104236
90000 0.109265
100000 0.114357
200000 0.145456
300000 0.16559
400000 0.181056
500000 0.194413
600000 0.206915
700000 0.218795
800000 0.229585
900000 0.239523
1e+06 0.247454
2e+06 0.306499
3e+06 0.342187
4e+06 0.364249
5e+06 0.383853
6e+06 0.396265
7e+06 0.411368
8e+06 0.420317
9e+06 0.430698
1e+07 0.443029
2e+07 0.50975
3e+07 0.575013
4e+07 0.575013
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/bfield_costeven_m49.dat <==
1000 0.00478358
2000 0.00712917
3000 0.00869104
4000 0.0119164
5000 0.0136964
6000 0.0169089
7000 0.0198607
8000 0.0221305
9000 0.0243523
10000 0.0257533
20000 0.0417991
30000 0.0534401
40000 0.0659406
50000 0.0745503
60000 0.0813209
70000 0.0909361
80000 0.0943723
90000 0.103023
100000 0.108217
200000 0.152204
300000 0.20821
400000 0.20821
500000 0.309541
600000 0.309541
700000 0.309541
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/brazzers_costeven_m49.dat <==
1000 0.0137238
2000 0.017019
3000 0.0190273
4000 0.0230042
5000 0.0282558
6000 0.0299498
7000 0.0320176
8000 0.0342615
9000 0.0380223
10000 0.0417603
20000 0.0708286
30000 0.0896042
40000 0.106445
50000 0.120323
60000 0.13016
70000 0.139197
80000 0.148909
90000 0.155892
100000 0.163617
200000 0.213903
300000 0.25956
400000 0.289936
500000 0.343495
600000 0.469394
700000 0.469394
800000 0.469394
900000 0.469394
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/clixsense_costeven_m49.dat <==
1000 0.00804399
2000 0.00952608
3000 0.0122055
4000 0.0144223
5000 0.0157145
6000 0.016411
7000 0.016977
8000 0.0172191
9000 0.01815
10000 0.01815
20000 0.0247101
30000 0.0309283
40000 0.0367707
50000 0.051795
60000 0.057547
70000 0.0630507
80000 0.0688229
90000 0.073577
100000 0.0773695
200000 0.106895
300000 0.127521
400000 0.141145
500000 0.154165
600000 0.163091
700000 0.174386
800000 0.189961
900000 0.212537
1e+06 0.212537
2e+06 0.345077
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/csdn_costeven_m49.dat <==
1000 0.102345
2000 0.104361
3000 0.108983
4000 0.116455
5000 0.120258
6000 0.124962
7000 0.126245
8000 0.126691
9000 0.127893
10000 0.129515
20000 0.136865
30000 0.141671
40000 0.14589
50000 0.150598
60000 0.155963
70000 0.161632
80000 0.166906
90000 0.172348
100000 0.177008
200000 0.214353
300000 0.22716
400000 0.234931
500000 0.241454
600000 0.247805
700000 0.252007
800000 0.256977
900000 0.260079
1e+06 0.263588
2e+06 0.298409
3e+06 0.350805
4e+06 0.350805
5e+06 0.442817
6e+06 0.442817
7e+06 0.442817
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/linkedin_costeven_m49.dat <==
1000 0.00651741
2000 0.00878875
3000 0.00964885
4000 0.0124127
5000 0.0128476
6000 0.0135105
7000 0.015896
8000 0.015896
9000 0.0176561
10000 0.0195185
20000 0.0352382
30000 0.0453701
40000 0.0526305
50000 0.0595528
60000 0.0647021
70000 0.0697162
80000 0.0739565
90000 0.0782103
100000 0.0819636
200000 0.107845
300000 0.124277
400000 0.135933
500000 0.145607
600000 0.153661
700000 0.160463
800000 0.166812
900000 0.172327
1e+06 0.177331
2e+06 0.215135
3e+06 0.243535
4e+06 0.264672
5e+06 0.279575
6e+06 0.292392
7e+06 0.302709
8e+06 0.312803
9e+06 0.322219
1e+07 0.330324
2e+07 0.380797
3e+07 0.418346
4e+07 0.45729
5e+07 0.512786
6e+07 0.556152
7e+07 0.556152
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/neopets_costeven_m49.dat <==
1000 0
2000 0
3000 0.000696166
4000 0.000696166
5000 0.000696166
6000 0.00137875
7000 0.00169523
8000 0.0022269
9000 0.00247015
10000 0.00247015
20000 0.00956969
30000 0.0177739
40000 0.0269169
50000 0.0345975
60000 0.040893
70000 0.0462956
80000 0.0515378
90000 0.0563904
100000 0.061977
200000 0.0984458
300000 0.121618
400000 0.139385
500000 0.154503
600000 0.168392
700000 0.18093
800000 0.192461
900000 0.203118
1e+06 0.21236
2e+06 0.275971
3e+06 0.314702
4e+06 0.340816
5e+06 0.363272
6e+06 0.387155
7e+06 0.402444
8e+06 0.421439
9e+06 0.432896
1e+07 0.446323
2e+07 0.541604
3e+07 0.685279
4e+07 0.685279
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/rockyou_costeven_m49.dat <==
1000 0.0136978
2000 0.0180748
3000 0.0193822
4000 0.0210209
5000 0.0265629
6000 0.0299242
7000 0.0334018
8000 0.0382068
9000 0.0415924
10000 0.0447626
20000 0.0738857
30000 0.0934133
40000 0.109367
50000 0.122312
60000 0.132972
70000 0.141406
80000 0.148936
90000 0.155498
100000 0.161386
200000 0.200429
300000 0.225001
400000 0.244503
500000 0.26063
600000 0.27524
700000 0.287971
800000 0.300558
900000 0.3093
1e+06 0.319035
2e+06 0.380458
3e+06 0.414735
4e+06 0.435957
5e+06 0.465732
6e+06 0.479167
7e+06 0.495924
8e+06 0.495924
9e+06 0.518411
1e+07 0.518411
2e+07 0.635479
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/webhost_costeven_m49.dat <==
1000 0
2000 0.00262167
3000 0.00550125
4000 0.00843459
5000 0.00967325
6000 0.0111343
7000 0.0123128
8000 0.0136115
9000 0.0156775
10000 0.0162806
20000 0.0214535
30000 0.0239171
40000 0.0268875
50000 0.0285576
60000 0.0302304
70000 0.0323586
80000 0.0335676
90000 0.0349003
100000 0.0360081
200000 0.045279
300000 0.0519643
400000 0.0573767
500000 0.061998
600000 0.0664867
700000 0.0705522
800000 0.0742628
900000 0.077889
1e+06 0.0809884
2e+06 0.10912
3e+06 0.136786
4e+06 0.158503
5e+06 0.197143
6e+06 0.197143
7e+06 0.231178
8e+06 0.286106
9e+06 0.286106
1e+07 0.286106
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m49/yahoo_costeven_m49.dat <==
1000 0.0130193
2000 0.0130193
3000 0.0183376
4000 0.0188513
5000 0.0196878
6000 0.0211013
7000 0.0222327
8000 0.0245105
9000 0.0263552
10000 0.0275769
20000 0.0446244
30000 0.0559783
40000 0.0663893
50000 0.0740169
60000 0.0813054
70000 0.0874429
80000 0.0925737
90000 0.0979472
100000 0.102497
200000 0.133188
300000 0.152494
400000 0.166603
500000 0.178595
600000 0.189145
700000 0.198943
800000 0.208444
900000 0.217528
1e+06 0.225986
2e+06 0.284257
3e+06 0.320059
4e+06 0.342187
5e+06 0.36013
6e+06 0.373372
7e+06 0.38977
8e+06 0.396265
9e+06 0.403423
1e+07 0.420317
2e+07 0.478853
3e+07 0.50975
4e+07 0.575013
5e+07 0.575013
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/bfield_costeven_m7.dat <==
100 0
200 0
300 0
400 0.00478358
500 0.00478358
600 0.00478358
700 0.00478358
800 0.00478358
900 0.00478358
1000 0.00478358
2000 0.00801638
3000 0.00869104
4000 0.0128758
5000 0.0159219
6000 0.0192951
7000 0.0216444
8000 0.0239272
9000 0.0259437
10000 0.0282727
20000 0.0441058
30000 0.0589464
40000 0.0685542
50000 0.0788386
60000 0.0875204
70000 0.0943723
80000 0.103023
90000 0.108217
100000 0.114305
200000 0.152204
300000 0.20821
400000 0.309541
500000 0.309541
600000 0.309541
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/brazzers_costeven_m7.dat <==
100 0
200 0
300 0
400 0.0104061
500 0.0104061
600 0.0137238
700 0.0137238
800 0.0137238
900 0.0137238
1000 0.0137238
2000 0.017019
3000 0.0208823
4000 0.0262334
5000 0.0289699
6000 0.0320176
7000 0.0333065
8000 0.0378127
9000 0.0423211
10000 0.0472065
20000 0.0755206
30000 0.0969723
40000 0.113816
50000 0.126213
60000 0.136762
70000 0.148909
80000 0.155892
90000 0.163617
100000 0.173004
200000 0.225277
300000 0.289936
400000 0.343495
500000 0.343495
600000 0.469394
700000 0.469394
800000 0.469394
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/clixsense_costeven_m7.dat <==
100 0
200 0
300 0.00804399
400 0.00804399
500 0.00804399
600 0.00804399
700 0.00804399
800 0.00804399
900 0.00804399
1000 0.00804399
2000 0.0113537
3000 0.0127904
4000 0.0152992
5000 0.0160758
6000 0.0167008
7000 0.016977
8000 0.01815
9000 0.01815
10000 0.0186778
20000 0.0260761
30000 0.0327285
40000 0.0482621
50000 0.0555385
60000 0.0618462
70000 0.0680886
80000 0.0726253
90000 0.0784313
100000 0.0825348
200000 0.111705
300000 0.131635
400000 0.146955
500000 0.163091
600000 0.174386
700000 0.189961
800000 0.212537
900000 0.212537
1e+06 0.212537
2e+06 0.345077
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/csdn_costeven_m7.dat <==
100 0.069653
200 0.0815293
300 0.0941303
400 0.0941303
500 0.0941303
600 0.100007
700 0.102345
800 0.102345
900 0.102345
1000 0.102345
2000 0.107656
3000 0.111228
4000 0.118444
5000 0.123196
6000 0.125998
7000 0.126476
8000 0.127893
9000 0.129515
10000 0.130468
20000 0.138356
30000 0.143005
40000 0.147907
50000 0.153765
60000 0.159715
70000 0.165871
80000 0.172113
90000 0.177488
100000 0.1832
200000 0.218436
300000 0.230659
400000 0.238783
500000 0.244368
600000 0.249772
700000 0.256977
800000 0.260079
900000 0.263588
1e+06 0.267609
2e+06 0.316727
3e+06 0.350805
4e+06 0.442817
5e+06 0.442817
6e+06 0.442817
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/linkedin_costeven_m7.dat <==
100 0
200 0
300 0.00651741
400 0.00651741
500 0.00651741
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00651741
1000 0.00651741
2000 0.00878875
3000 0.0102821
4000 0.0128476
5000 0.0128476
6000 0.0153329
7000 0.015896
8000 0.017227
9000 0.0195185
10000 0.0202475
20000 0.0382007
30000 0.0482391
40000 0.0566615
50000 0.0621911
60000 0.0684639
70000 0.0733375
80000 0.0780695
90000 0.0822142
100000 0.0858821
200000 0.11263
300000 0.128866
400000 0.140727
500000 0.150393
600000 0.158623
700000 0.165844
800000 0.172161
900000 0.177827
1e+06 0.182731
2e+06 0.2231
3e+06 0.251586
4e+06 0.272295
5e+06 0.287846
6e+06 0.300859
7e+06 0.31065
8e+06 0.322219
9e+06 0.330324
1e+07 0.336362
2e+07 0.388295
3e+07 0.439026
4e+07 0.45729
5e+07 0.556152
6e+07 0.556152
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/neopets_costeven_m7.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0
3000 0.000696166
4000 0.000696166
5000 0.00104874
6000 0.00169523
7000 0.0022269
8000 0.00247015
9000 0.00247015
10000 0.00265837
20000 0.0115782
30000 0.0215864
40000 0.0306872
50000 0.0384789
60000 0.044609
70000 0.0507388
80000 0.0561432
90000 0.062288
100000 0.067637
200000 0.104593
300000 0.128535
400000 0.146611
500000 0.162814
600000 0.177043
700000 0.190541
800000 0.202346
900000 0.213182
1e+06 0.222144
2e+06 0.287085
3e+06 0.326637
4e+06 0.353562
5e+06 0.380463
6e+06 0.394461
7e+06 0.411414
8e+06 0.432896
9e+06 0.446323
1e+07 0.462304
2e+07 0.592617
3e+07 0.685279
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/rockyou_costeven_m7.dat <==
100 0
200 0.00891714
300 0.00891714
400 0.00891714
500 0.00891714
600 0.00891714
700 0.00891714
800 0.0136978
900 0.0136978
1000 0.0155216
2000 0.0180748
3000 0.0200126
4000 0.024137
5000 0.0279631
6000 0.0322933
7000 0.0372556
8000 0.0415924
9000 0.0453217
10000 0.0484828
20000 0.0790769
30000 0.0995376
40000 0.11645
50000 0.128873
60000 0.139221
70000 0.147652
80000 0.155332
90000 0.161729
100000 0.16744
200000 0.207652
300000 0.232841
400000 0.252377
500000 0.269686
600000 0.284594
700000 0.297863
800000 0.3093
900000 0.319035
1e+06 0.328307
2e+06 0.388876
3e+06 0.421107
4e+06 0.454414
5e+06 0.465732
6e+06 0.495924
7e+06 0.495924
8e+06 0.518411
9e+06 0.518411
1e+07 0.554284
2e+07 0.635479
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/webhost_costeven_m7.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0.00262167
3000 0.00790535
4000 0.00887516
5000 0.0111343
6000 0.0123128
7000 0.0136115
8000 0.0156775
9000 0.0162806
10000 0.0168282
20000 0.0220865
30000 0.0248136
40000 0.0277922
50000 0.0296363
60000 0.0316409
70000 0.0333998
80000 0.0348372
90000 0.0361398
100000 0.0373455
200000 0.047115
300000 0.0539811
400000 0.0598346
500000 0.0650138
600000 0.0692551
700000 0.0735293
800000 0.077889
900000 0.0809884
1e+06 0.0847742
2e+06 0.117601
3e+06 0.146264
4e+06 0.174769
5e+06 0.197143
6e+06 0.231178
7e+06 0.286106
8e+06 0.286106
9e+06 0.286106
1e+07 0.410139
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m7/yahoo_costeven_m7.dat <==
100 0
200 0.0108687
300 0.0108687
400 0.0108687
500 0.0108687
600 0.0108687
700 0.0108687
800 0.0108687
900 0.0130193
1000 0.0130193
2000 0.0138979
3000 0.0183376
4000 0.0188513
5000 0.0207614
6000 0.0213905
7000 0.0240261
8000 0.0261427
9000 0.0275769
10000 0.0295104
20000 0.04753
30000 0.0591726
40000 0.0704092
50000 0.0783839
60000 0.0855591
70000 0.09181
80000 0.0978488
90000 0.1029
100000 0.107301
200000 0.138198
300000 0.158017
400000 0.172672
500000 0.185005
600000 0.196198
700000 0.206915
800000 0.217528
900000 0.226668
1e+06 0.235547
2e+06 0.294685
3e+06 0.327613
4e+06 0.352363
5e+06 0.368658
6e+06 0.383853
7e+06 0.396265
8e+06 0.403423
9e+06 0.420317
1e+07 0.420317
2e+07 0.478853
3e+07 0.575013
4e+07 0.575013
5e+07 0.575013
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/bfield_costeven_m99.dat <==
100 0
200 0
300 0
400 0
500 0.00478358
600 0.00478358
700 0.00478358
800 0.00478358
900 0.00478358
1000 0.00478358
2000 0.00712917
3000 0.00869104
4000 0.0119164
5000 0.0136964
6000 0.0165873
7000 0.0198607
8000 0.0221305
9000 0.0237127
10000 0.0257533
20000 0.0415163
30000 0.0534401
40000 0.0644619
50000 0.0745503
60000 0.0813209
70000 0.0909361
80000 0.0943723
90000 0.103023
100000 0.108217
200000 0.152204
300000 0.20821
400000 0.20821
500000 0.309541
600000 0.309541
700000 0.309541
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/brazzers_costeven_m99.dat <==
100 0
200 0
300 0
400 0.00578534
500 0.0104061
600 0.0137238
700 0.0137238
800 0.0137238
900 0.0137238
1000 0.0137238
2000 0.017019
3000 0.0177396
4000 0.0230042
5000 0.0282558
6000 0.0299498
7000 0.0320176
8000 0.0335463
9000 0.037602
10000 0.0410062
20000 0.0702776
30000 0.0896042
40000 0.104983
50000 0.11856
60000 0.13016
70000 0.139197
80000 0.148909
90000 0.155892
100000 0.163617
200000 0.213903
300000 0.25956
400000 0.289936
500000 0.343495
600000 0.343495
700000 0.469394
800000 0.469394
900000 0.469394
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/clixsense_costeven_m99.dat <==
100 0
200 0
300 0.00804399
400 0.00804399
500 0.00804399
600 0.00804399
700 0.00804399
800 0.00804399
900 0.00804399
1000 0.00804399
2000 0.00952608
3000 0.0122055
4000 0.0144223
5000 0.0157145
6000 0.016411
7000 0.0167008
8000 0.016977
9000 0.01815
10000 0.01815
20000 0.0247101
30000 0.0306736
40000 0.0363437
50000 0.0514216
60000 0.0571434
70000 0.0630507
80000 0.0680886
90000 0.0726253
100000 0.0773695
200000 0.106895
300000 0.127521
400000 0.141145
500000 0.154165
600000 0.163091
700000 0.174386
800000 0.189961
900000 0.212537
1e+06 0.212537
2e+06 0.345077
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/csdn_costeven_m99.dat <==
100 0.069653
200 0.0815293
300 0.0886932
400 0.0941303
500 0.0941303
600 0.0972393
700 0.100007
800 0.102345
900 0.102345
1000 0.102345
2000 0.104361
3000 0.108983
4000 0.11602
5000 0.120258
6000 0.124674
7000 0.125998
8000 0.126476
9000 0.127893
10000 0.129515
20000 0.136865
30000 0.141502
40000 0.145848
50000 0.15023
60000 0.15563
70000 0.161066
80000 0.166639
90000 0.171567
100000 0.176636
200000 0.213568
300000 0.22716
400000 0.234931
500000 0.241454
600000 0.247805
700000 0.252007
800000 0.256977
900000 0.260079
1e+06 0.263588
2e+06 0.298409
3e+06 0.350805
4e+06 0.350805
5e+06 0.442817
6e+06 0.442817
7e+06 0.442817
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/linkedin_costeven_m99.dat <==
100 0
200 0
300 0
400 0.00651741
500 0.00651741
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00651741
1000 0.00651741
2000 0.00878875
3000 0.00964885
4000 0.0124127
5000 0.0128476
6000 0.0135105
7000 0.015896
8000 0.015896
9000 0.0170112
10000 0.0195185
20000 0.0349534
30000 0.0451197
40000 0.0524435
50000 0.0593677
60000 0.0643335
70000 0.0694545
80000 0.0735913
90000 0.0778267
100000 0.0815292
200000 0.107335
300000 0.123708
400000 0.135444
500000 0.145038
600000 0.153133
700000 0.159985
800000 0.16631
900000 0.171872
1e+06 0.176835
2e+06 0.214673
3e+06 0.242748
4e+06 0.263633
5e+06 0.279575
6e+06 0.292392
7e+06 0.302709
8e+06 0.312803
9e+06 0.31972
1e+07 0.327521
2e+07 0.380797
3e+07 0.418346
4e+07 0.45729
5e+07 0.512786
6e+07 0.556152
7e+07 0.556152
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/neopets_costeven_m99.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0
3000 0.000696166
4000 0.000696166
5000 0.000696166
6000 0.00137875
7000 0.00169523
8000 0.0022269
9000 0.00247015
10000 0.00247015
20000 0.00956969
30000 0.0175155
40000 0.0266771
50000 0.0343311
60000 0.0405468
70000 0.0457585
80000 0.0512347
90000 0.0559153
100000 0.06133
200000 0.0978506
300000 0.121017
400000 0.138855
500000 0.153679
600000 0.167582
700000 0.17996
800000 0.191844
900000 0.201669
1e+06 0.211641
2e+06 0.274303
3e+06 0.311975
4e+06 0.340816
5e+06 0.363272
6e+06 0.387155
7e+06 0.402444
8e+06 0.421439
9e+06 0.432896
1e+07 0.446323
2e+07 0.541604
3e+07 0.685279
4e+07 0.685279
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/rockyou_costeven_m99.dat <==
100 0
200 0
300 0.00891714
400 0.00891714
500 0.00891714
600 0.00891714
700 0.00891714
800 0.00891714
900 0.0136978
1000 0.0136978
2000 0.0180748
3000 0.0187411
4000 0.0210209
5000 0.0265629
6000 0.0299242
7000 0.0334018
8000 0.0377328
9000 0.0415924
10000 0.0443872
20000 0.0735211
30000 0.0930569
40000 0.108664
50000 0.121793
60000 0.132316
70000 0.140875
80000 0.14816
90000 0.154943
100000 0.160758
200000 0.199798
300000 0.224634
400000 0.243459
500000 0.25993
600000 0.274245
700000 0.287971
800000 0.299119
900000 0.3093
1e+06 0.317303
2e+06 0.376634
3e+06 0.414735
4e+06 0.435957
5e+06 0.454414
6e+06 0.479167
7e+06 0.495924
8e+06 0.495924
9e+06 0.518411
1e+07 0.518411
2e+07 0.635479
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/webhost_costeven_m99.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0.00262167
3000 0.00550125
4000 0.00843459
5000 0.00967325
6000 0.0111343
7000 0.0123128
8000 0.0136115
9000 0.015462
10000 0.0162806
20000 0.0213568
30000 0.0239171
40000 0.0268395
50000 0.0284427
60000 0.0302304
70000 0.03214
80000 0.0335439
90000 0.0347737
100000 0.0358753
200000 0.0451285
300000 0.051759
400000 0.057093
500000 0.061998
600000 0.0659573
700000 0.069913
800000 0.0735293
900000 0.0769104
1e+06 0.0809884
2e+06 0.10912
3e+06 0.136786
4e+06 0.158503
5e+06 0.197143
6e+06 0.197143
7e+06 0.231178
8e+06 0.286106
9e+06 0.286106
1e+07 0.286106
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/costeven_m99/yahoo_costeven_m99.dat <==
100 0
200 0.0108687
300 0.0108687
400 0.0108687
500 0.0108687
600 0.0108687
700 0.0108687
800 0.0108687
900 0.0108687
1000 0.0130193
2000 0.0130193
3000 0.0176949
4000 0.0188513
5000 0.0196878
6000 0.0211013
7000 0.0222327
8000 0.0245105
9000 0.0261427
10000 0.0275769
20000 0.0443421
30000 0.0556061
40000 0.0661131
50000 0.0738344
60000 0.0808524
70000 0.0871347
80000 0.0921715
90000 0.0977103
100000 0.101984
200000 0.132787
300000 0.151971
400000 0.166068
500000 0.178161
600000 0.188546
700000 0.198207
800000 0.207928
900000 0.216909
1e+06 0.225294
2e+06 0.282625
3e+06 0.317681
4e+06 0.342187
5e+06 0.36013
6e+06 0.373372
7e+06 0.383853
8e+06 0.396265
9e+06 0.403423
1e+07 0.411368
2e+07 0.478853
3e+07 0.50975
4e+07 0.575013
5e+07 0.575013
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/bfield_timeeven_m2.dat <==
1000 0.00639998
2000 0.00989618
3000 0.0140707
4000 0.0170263
5000 0.0209014
6000 0.0242211
7000 0.0266683
8000 0.029926
9000 0.0319879
10000 0.0348667
20000 0.0547792
30000 0.0694128
40000 0.0827497
50000 0.0943298
60000 0.101639
70000 0.109882
80000 0.119862
90000 0.123288
100000 0.135232
200000 0.223992
300000 0.240687
400000 0.654771
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/brazzers_timeeven_m2.dat <==
1000 0.0153714
2000 0.0214236
3000 0.0249137
4000 0.0304641
5000 0.0374978
6000 0.0427678
7000 0.0460931
8000 0.0502995
9000 0.0532181
10000 0.0572198
20000 0.0894254
30000 0.111845
40000 0.127847
50000 0.143616
60000 0.155177
70000 0.167252
80000 0.175333
90000 0.185656
100000 0.188591
200000 0.27392
300000 0.354557
400000 0.379665
500000 0.734697
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/clixsense_timeeven_m2.dat <==
1000 0.0101247
2000 0.0126203
3000 0.0145913
4000 0.0151777
5000 0.0168857
6000 0.0185399
7000 0.0195154
8000 0.0205118
9000 0.0214832
10000 0.0227459
20000 0.0366164
30000 0.0461866
40000 0.0539849
50000 0.0612183
60000 0.0720926
70000 0.0778964
80000 0.0830571
90000 0.087633
100000 0.0923803
200000 0.126612
300000 0.145772
400000 0.172086
500000 0.198653
600000 0.202258
700000 0.206721
800000 0.259732
900000 0.267519
1e+06 0.267519
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/csdn_timeeven_m2.dat <==
1000 0.105001
2000 0.111671
3000 0.116951
4000 0.120111
5000 0.123755
6000 0.126319
7000 0.129145
8000 0.13096
9000 0.13188
10000 0.133028
20000 0.141984
30000 0.151247
40000 0.158917
50000 0.166605
60000 0.174311
70000 0.180487
80000 0.185746
90000 0.190499
100000 0.194429
200000 0.22368
300000 0.236801
400000 0.246666
500000 0.254342
600000 0.260067
700000 0.266363
800000 0.27409
900000 0.276354
1e+06 0.286852
2e+06 0.364785
3e+06 0.379772
4e+06 0.721408
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/linkedin_timeeven_m2.dat <==
1000 0.00808313
2000 0.0102777
3000 0.0127724
4000 0.0148026
5000 0.0168191
6000 0.0185065
7000 0.0208112
8000 0.0247563
9000 0.0268776
10000 0.0282162
20000 0.0429141
30000 0.0556611
40000 0.0642649
50000 0.07115
60000 0.0773146
70000 0.0822287
80000 0.0869557
90000 0.0912728
100000 0.0950959
200000 0.122029
300000 0.139099
400000 0.151722
500000 0.161694
600000 0.170262
700000 0.177955
800000 0.184939
900000 0.191644
1e+06 0.197874
2e+06 0.239522
3e+06 0.266927
4e+06 0.288607
5e+06 0.303706
6e+06 0.31775
7e+06 0.327336
8e+06 0.33775
9e+06 0.34468
1e+07 0.352804
2e+07 0.413098
3e+07 0.481745
4e+07 0.667183
5e+07 0.778076
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/neopets_timeeven_m2.dat <==
1000 0
2000 0.000348083
3000 0.000983346
4000 0.00158316
5000 0.00192815
6000 0.00294245
7000 0.00428465
8000 0.00543465
9000 0.00655325
10000 0.00792571
20000 0.0199983
30000 0.0305867
40000 0.0404629
50000 0.0496159
60000 0.0577312
70000 0.0644355
80000 0.0700866
90000 0.0754869
100000 0.0804766
200000 0.119661
300000 0.146289
400000 0.167555
500000 0.1842
600000 0.19858
700000 0.211809
800000 0.222896
900000 0.233875
1e+06 0.243094
2e+06 0.309363
3e+06 0.351069
4e+06 0.379767
5e+06 0.405668
6e+06 0.425278
7e+06 0.447224
8e+06 0.472024
9e+06 0.481521
1e+07 0.512756
2e+07 0.613441
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/rockyou_timeeven_m2.dat <==
1000 0.0147087
2000 0.0216133
3000 0.0265322
4000 0.0320084
5000 0.0366552
6000 0.0430034
7000 0.0474352
8000 0.0518315
9000 0.0568569
10000 0.0607763
20000 0.0924804
30000 0.1132
40000 0.128836
50000 0.141134
60000 0.151447
70000 0.160054
80000 0.168021
90000 0.174804
100000 0.181039
200000 0.222812
300000 0.251378
400000 0.272621
500000 0.289293
600000 0.304164
700000 0.317128
800000 0.329353
900000 0.33845
1e+06 0.346813
2e+06 0.410343
3e+06 0.449617
4e+06 0.473278
5e+06 0.499445
6e+06 0.510008
7e+06 0.557323
8e+06 0.565701
9e+06 0.576945
1e+07 0.576945
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/webhost_timeeven_m2.dat <==
1000 0.00131083
2000 0.00545553
3000 0.00760349
4000 0.0114076
5000 0.0130402
6000 0.0139573
7000 0.0157218
8000 0.0163979
9000 0.0173359
10000 0.0182575
20000 0.0239142
30000 0.0276565
40000 0.0301715
50000 0.0327088
60000 0.034501
70000 0.0363786
80000 0.0381798
90000 0.039718
100000 0.041061
200000 0.051932
300000 0.0598996
400000 0.0668401
500000 0.0728525
600000 0.0786105
700000 0.0827054
800000 0.0888656
900000 0.0924799
1e+06 0.0963519
2e+06 0.137342
3e+06 0.177071
4e+06 0.216185
5e+06 0.292454
6e+06 0.303641
7e+06 0.320659
8e+06 0.320659
9e+06 0.70507
1e+07 0.70507
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m2/yahoo_timeeven_m2.dat <==
1000 0.0135857
2000 0.0163535
3000 0.0195354
4000 0.0228607
5000 0.0251521
6000 0.0278389
7000 0.0308417
8000 0.0324817
9000 0.0348532
10000 0.0376977
20000 0.056182
30000 0.0694365
40000 0.0795539
50000 0.0886946
60000 0.0962259
70000 0.102607
80000 0.107948
90000 0.113176
100000 0.117739
200000 0.150549
300000 0.171548
400000 0.189552
500000 0.203792
600000 0.216136
700000 0.226781
800000 0.237298
900000 0.246099
1e+06 0.254695
2e+06 0.310941
3e+06 0.344136
4e+06 0.37087
5e+06 0.389758
6e+06 0.403639
7e+06 0.415861
8e+06 0.421101
9e+06 0.437559
1e+07 0.441138
2e+07 0.516681
3e+07 0.787506
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/bfield_timeeven_m3.dat <==
100 0
200 0.00159453
300 0.00159453
400 0.00159453
500 0.0036265
600 0.0036265
700 0.00556544
800 0.00586118
900 0.00586118
1000 0.00608607
2000 0.00960722
3000 0.0130464
4000 0.0166064
5000 0.0193019
6000 0.0222784
7000 0.0250886
8000 0.0274212
9000 0.030134
10000 0.0321604
20000 0.0508265
30000 0.0657823
40000 0.0760451
50000 0.0859184
60000 0.0951252
70000 0.103898
80000 0.115005
90000 0.117898
100000 0.121433
200000 0.194319
300000 0.460015
400000 0.505917
500000 0.505917
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/brazzers_timeeven_m3.dat <==
100 0
200 0.00457462
300 0.00457462
400 0.00650306
500 0.0080433
600 0.0118491
700 0.0137163
800 0.0137163
900 0.0139565
1000 0.0154917
2000 0.0202309
3000 0.0243625
4000 0.030257
5000 0.0354831
6000 0.0393119
7000 0.0433593
8000 0.0470566
9000 0.0506402
10000 0.0539022
20000 0.0835801
30000 0.105423
40000 0.120857
50000 0.134486
60000 0.146423
70000 0.156247
80000 0.165835
90000 0.175828
100000 0.187479
200000 0.250677
300000 0.314286
400000 0.534352
500000 0.586443
600000 0.604296
700000 0.604296
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/clixsense_timeeven_m3.dat <==
100 0.00268133
200 0.00268133
300 0.00536266
400 0.00804399
500 0.00853802
600 0.00853802
700 0.00885192
800 0.00943114
900 0.00943114
1000 0.00943114
2000 0.011327
3000 0.0132939
4000 0.0153256
5000 0.0165585
6000 0.0181469
7000 0.0189829
8000 0.0202974
9000 0.0212315
10000 0.0218508
20000 0.0339129
30000 0.0424912
40000 0.0500176
50000 0.0592418
60000 0.0645931
70000 0.0733841
80000 0.0784261
90000 0.0834412
100000 0.0868687
200000 0.119131
300000 0.140748
400000 0.156947
500000 0.177346
600000 0.220203
700000 0.227331
800000 0.229734
900000 0.240235
1e+06 0.244
2e+06 0.531809
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/csdn_timeeven_m3.dat <==
100 0.0759998
200 0.0828072
300 0.0908559
400 0.0926683
500 0.0950562
600 0.0982676
700 0.10007
800 0.101377
900 0.101607
1000 0.102856
2000 0.110844
3000 0.113436
4000 0.118342
5000 0.121076
6000 0.124966
7000 0.126686
8000 0.128632
9000 0.13055
10000 0.132087
20000 0.141443
30000 0.149656
40000 0.157087
50000 0.164172
60000 0.169991
70000 0.174938
80000 0.179102
90000 0.183354
100000 0.187098
200000 0.21657
300000 0.233088
400000 0.243426
500000 0.249846
600000 0.256139
700000 0.262636
800000 0.271719
900000 0.27426
1e+06 0.289396
2e+06 0.33792
3e+06 0.555844
4e+06 0.597874
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/linkedin_timeeven_m3.dat <==
100 0.00217247
200 0.00217247
300 0.00434494
400 0.00434494
500 0.00651741
600 0.00727452
700 0.00727452
800 0.00756123
900 0.00756123
1000 0.00756123
2000 0.00981891
3000 0.0123859
4000 0.014429
5000 0.0157242
6000 0.0195014
7000 0.0216737
8000 0.0230152
9000 0.0247872
10000 0.0263468
20000 0.0404528
30000 0.05227
40000 0.0606792
50000 0.0673733
60000 0.0728784
70000 0.0783077
80000 0.0827791
90000 0.0865855
100000 0.0905358
200000 0.116942
300000 0.13363
400000 0.146037
500000 0.155951
600000 0.164753
700000 0.172401
800000 0.179525
900000 0.185763
1e+06 0.191525
2e+06 0.231148
3e+06 0.258026
4e+06 0.277955
5e+06 0.29432
6e+06 0.307862
7e+06 0.318858
8e+06 0.328059
9e+06 0.335911
1e+07 0.345002
2e+07 0.413419
3e+07 0.451765
4e+07 0.602737
5e+07 0.671147
6e+07 0.814533
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/neopets_timeeven_m3.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0.000232055
2000 0.000459585
3000 0.00105544
4000 0.00128543
5000 0.00236879
6000 0.00327296
7000 0.00433133
8000 0.00543618
9000 0.00621984
10000 0.007293
20000 0.0178546
30000 0.0274341
40000 0.0372436
50000 0.0453312
60000 0.0526593
70000 0.0585815
80000 0.0645913
90000 0.0696984
100000 0.0749217
200000 0.11267
300000 0.138628
400000 0.158443
500000 0.174691
600000 0.188475
700000 0.200524
800000 0.211803
900000 0.222416
1e+06 0.23143
2e+06 0.29544
3e+06 0.337191
4e+06 0.368935
5e+06 0.390334
6e+06 0.411755
7e+06 0.437098
8e+06 0.443869
9e+06 0.475365
1e+07 0.4778
2e+07 0.711407
3e+07 0.759299
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/rockyou_timeeven_m3.dat <==
100 0.00297238
200 0.00297238
300 0.00753831
400 0.0111186
500 0.0116293
600 0.0116293
700 0.0119697
800 0.0127782
900 0.0135632
1000 0.013999
2000 0.0211735
3000 0.0262195
4000 0.0301517
5000 0.0357169
6000 0.0396773
7000 0.043885
8000 0.0489915
9000 0.0519637
10000 0.0559663
20000 0.0857798
30000 0.105988
40000 0.121255
50000 0.133437
60000 0.143813
70000 0.152815
80000 0.160599
90000 0.167337
100000 0.173251
200000 0.215386
300000 0.243032
400000 0.263058
500000 0.279025
600000 0.293763
700000 0.306227
800000 0.317653
900000 0.327367
1e+06 0.336976
2e+06 0.3958
3e+06 0.436594
4e+06 0.467401
5e+06 0.480374
6e+06 0.519751
7e+06 0.528606
8e+06 0.539874
9e+06 0.544352
1e+07 0.690898
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/webhost_timeeven_m3.dat <==
100 0
200 0
300 0
400 0.000543981
500 0.000543981
600 0.000543981
700 0.000873889
800 0.000873889
900 0.00138403
1000 0.00183375
2000 0.00512929
3000 0.00760358
4000 0.00956733
5000 0.0113559
6000 0.0133317
7000 0.0142195
8000 0.0152647
9000 0.0166861
10000 0.0171319
20000 0.0231836
30000 0.0266542
40000 0.0293399
50000 0.0312774
60000 0.0333783
70000 0.0352779
80000 0.0367234
90000 0.038244
100000 0.0395953
200000 0.0500741
300000 0.0581487
400000 0.0646624
500000 0.0701936
600000 0.0751267
700000 0.0810023
800000 0.0849006
900000 0.0908842
1e+06 0.095487
2e+06 0.133198
3e+06 0.177337
4e+06 0.238064
5e+06 0.251182
6e+06 0.266607
7e+06 0.272029
8e+06 0.505761
9e+06 0.547106
1e+07 0.565415
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> newfig/sr/timeeven_m3/yahoo_timeeven_m3.dat <==
100 0.00362291
200 0.00724581
300 0.0115856
400 0.0115856
500 0.0115856
600 0.0115856
700 0.0115856
800 0.0124161
900 0.0136425
1000 0.0140752
2000 0.0157133
3000 0.0193781
4000 0.0222023
5000 0.025138
6000 0.0270652
7000 0.0290241
8000 0.0314616
9000 0.0334481
10000 0.0348237
20000 0.0525385
30000 0.065399
40000 0.0753404
50000 0.083723
60000 0.0912148
70000 0.0972471
80000 0.102486
90000 0.107605
100000 0.112297
200000 0.144386
300000 0.166192
400000 0.182533
500000 0.196244
600000 0.207983
700000 0.218313
800000 0.227558
900000 0.236792
1e+06 0.244497
2e+06 0.30007
3e+06 0.334336
4e+06 0.35673
5e+06 0.37744
6e+06 0.391958
7e+06 0.406996
8e+06 0.415509
9e+06 0.431497
1e+07 0.43616
2e+07 0.498965
3e+07 0.694921
4e+07 0.694921
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1

